Tartar: A Lightweight Raw-Waveform Keyword Spotting Model

Keyword spotting (KWS) is a common always-on, machine-learning workload for edge devices. End-to-end models that classify raw waveforms avoid expensive preprocessing, previously shown to be a bottleneck, but lightweight deployment still requires jointly tuning accuracy against both MAC and non-MAC costs. We present Tartar, a raw-waveform KWS model that is 'tunable' with a carefully selected set of architectural parameters, enabling trading accuracy against hardware cost. When evaluating Tartar, we find that non-MAC layers significantly impact the hardware cost. We introduce a lossless compression technique and its hardware implementation that significantly reduces the non-MAC cost. Tartar achieves 95.93% accuracy on the Google Speech Commands Dataset v2 with an implementation of only 4,028 LUTs, 8 DSPs, and 16 BRAMs. Compared against the closest competing KWS model, Tartar uses 7x fewer LUTs and 10x fewer DSPs, while remaining competitive in accuracy.

==> graphs/acc_vs_artix_mhz10_fps25_ks51_both.csv <==
id,name,util,acc,deltacomp,pareto,show_name,show_point
oc7_s40_d1_a4_dc1,oc7-s40-d1-a4-dc1,0.136236,91.2200,1,1,1,1
oc7_s20_d1_a4_dc1,oc7-s20-d1-a4-dc1,0.139617,91.6300,1,1,0,1
oc7_s40_d1_a5_dc1,oc7-s40-d1-a5-dc1,0.141300,90.7200,1,0,0,1
oc14_s40_d1_a4_dc1,oc14-s40-d1-a4-dc1,0.146654,93.1400,1,1,1,1
oc14_s20_d1_a4_dc1,oc14-s20-d1-a4-dc1,0.155500,93.0000,1,0,0,1
oc14_s40_d1_a5_dc1,oc14-s40-d1-a5-dc1,0.158097,93.8600,1,1,1,1
oc7_s40_d1_a4_dc0,oc7-s40-d1-a4-dc0,0.180386,91.2200,0,0,0,1
oc7_s20_d1_a4_dc0,oc7-s20-d1-a4-dc0,0.184713,91.6300,0,0,0,1
oc7_s20_d1_a5_dc1,oc7-s20-d1-a5-dc1,0.187765,91.5800,1,0,0,1
oc7_s10_d1_a4_dc1,oc7-s10-d1-a4-dc1,0.193734,90.5400,1,0,0,1
oc14_s40_d1_a4_dc0,oc14-s40-d1-a4-dc0,0.194138,93.1400,0,0,0,1
oc14_s20_d1_a4_dc0,oc14-s20-d1-a4-dc0,0.200468,93.0000,0,0,0,1
oc14_s40_d2_a4_dc1,oc14-s40-d2-a4-dc1,0.215091,94.1200,1,1,0,1
oc14_s20_d2_a4_dc1,oc14-s20-d2-a4-dc1,0.220860,94.5900,1,1,1,1
oc28_s10_d1_a4_dc1,oc28-s10-d1-a4-dc1,0.223755,93.0000,1,0,0,1
oc7_s40_d1_a5_dc0,oc7-s40-d1-a5-dc0,0.226604,90.7200,0,0,0,1
oc21_s10_d1_a4_dc1,oc21-s10-d1-a4-dc1,0.237769,92.5500,1,0,0,1
oc14_s40_d1_a5_dc0,oc14-s40-d1-a5-dc0,0.243866,93.8600,0,0,0,1
oc7_s20_d1_a5_dc0,oc7-s20-d1-a5-dc0,0.244528,91.5800,0,0,1,1
oc30_s20_d2_a4_dc1,oc30-s20-d2-a4-dc1,0.259539,95.0900,1,1,1,1
oc7_s20_d2_a5_dc1,oc7-s20-d2-a5-dc1,0.261433,94.2700,1,0,0,1
oc42_s20_d2_a4_dc1,oc42-s20-d2-a4-dc1,0.272427,95.2700,1,1,0,1
oc35_s20_d2_a4_dc1,oc35-s20-d2-a4-dc1,0.274286,94.8800,1,0,0,1
oc14_s20_d2_a5_dc1,oc14-s20-d2-a5-dc1,0.277156,94.9400,1,0,0,1
oc21_s20_d2_a5_dc1,oc21-s20-d2-a5-dc1,0.283442,94.9000,1,0,0,1
oc14_s40_d2_a4_dc0,oc14-s40-d2-a4-dc0,0.288905,94.1200,0,0,0,1
oc14_s20_d3_a4_dc1,oc14-s20-d3-a4-dc1,0.292806,95.1700,1,0,0,1
oc14_s20_d2_a4_dc0,oc14-s20-d2-a4-dc0,0.298168,94.5900,0,0,0,1
oc14_s10_d2_a4_dc1,oc14-s10-d2-a4-dc1,0.302488,94.0800,1,0,0,1
oc50_s20_d2_a5_dc1,oc50-s20-d2-a5-dc1,0.322099,95.4800,1,1,0,1
oc50_s20_d2_a4_dc0,oc50-s20-d2-a4-dc0,0.331585,95.9300,0,1,1,1
oc14_s20_d2_a6_dc1,oc14-s20-d2-a6-dc1,0.332621,95.0900,1,0,0,1
oc30_s20_d2_a4_dc0,oc30-s20-d2-a4-dc0,0.333657,95.0900,0,0,0,1
oc42_s20_d3_a4_dc1,oc42-s20-d3-a4-dc1,0.341280,95.6000,1,0,0,1
oc30_s20_d3_a4_dc1,oc30-s20-d3-a4-dc1,0.343040,95.4500,1,0,0,1
oc35_s20_d3_a4_dc1,oc35-s20-d3-a4-dc1,0.343059,95.5400,1,0,0,1
oc42_s20_d2_a4_dc0,oc42-s20-d2-a4-dc0,0.347058,95.2700,0,0,0,1
oc35_s20_d2_a4_dc0,oc35-s20-d2-a4-dc0,0.348389,94.8800,0,0,0,1
oc28_s20_d2_a6_dc1,oc28-s20-d2-a6-dc1,0.357098,95.5400,1,0,0,1
oc42_s10_d2_a4_dc1,oc42-s10-d2-a4-dc1,0.360467,95.1500,1,0,0,1
oc21_s20_d3_a5_dc1,oc21-s20-d3-a5-dc1,0.382030,95.5200,1,0,0,1
oc7_s20_d2_a5_dc0,oc7-s20-d2-a5-dc0,0.383933,94.2700,0,0,0,1
oc35_s20_d2_a6_dc1,oc35-s20-d2-a6-dc1,0.395470,95.5600,1,0,0,1
oc14_s20_d3_a4_dc0,oc14-s20-d3-a4-dc0,0.396027,95.1700,0,0,0,1
oc14_s20_d2_a5_dc0,oc14-s20-d2-a5-dc0,0.402942,94.9400,0,0,0,1
oc21_s20_d2_a5_dc0,oc21-s20-d2-a5-dc0,0.417064,94.9000,0,0,0,1
oc28_s20_d2_a5_dc0,oc28-s20-d2-a5-dc0,0.424822,95.0500,0,0,0,1
oc50_s20_d3_a4_dc0,oc50-s20-d3-a4-dc0,0.429204,95.7400,0,0,0,1
oc28_s10_d3_a4_dc1,oc28-s10-d3-a4-dc1,0.431499,95.4300,1,0,0,1
oc30_s20_d3_a4_dc0,oc30-s20-d3-a4-dc0,0.431613,95.4500,0,0,0,1
oc14_s20_d3_a6_dc1,oc14-s20-d3-a6-dc1,0.444110,95.6400,1,0,0,1
oc42_s20_d3_a4_dc0,oc42-s20-d3-a4-dc0,0.444598,95.6000,0,0,0,1
oc50_s20_d2_a5_dc0,oc50-s20-d2-a5-dc0,0.446250,95.4800,0,0,0,1
oc35_s20_d3_a4_dc0,oc35-s20-d3-a4-dc0,0.446745,95.5400,0,0,0,1
oc14_s20_d4_a5_dc1,oc14-s20-d4-a5-dc1,0.452986,95.1500,1,0,0,1
oc60_s20_d4_a5_dc1,oc60-s20-d4-a5-dc1,0.517423,96.0500,1,1,0,1
oc50_s20_d4_a4_dc0,oc50-s20-d4-a4-dc0,0.527176,95.7800,0,0,0,1
oc14_s20_d2_a6_dc0,oc14-s20-d2-a6-dc0,0.544224,95.0900,0,0,0,1
oc21_s20_d3_a5_dc0,oc21-s20-d3-a5-dc0,0.556581,95.5200,0,0,0,1
oc28_s20_d2_a6_dc0,oc28-s20-d2-a6-dc0,0.572915,95.5400,0,0,0,1
oc35_s20_d2_a6_dc0,oc35-s20-d2-a6-dc0,0.612105,95.5600,0,0,0,1
oc14_s20_d4_a5_dc0,oc14-s20-d4-a5-dc0,0.682185,95.1500,0,0,0,1
oc28_s20_d4_a5_dc0,oc28-s20-d4-a5-dc0,0.703504,95.3700,0,0,0,1
oc50_s20_d4_a5_dc0,oc50-s20-d4-a5-dc0,0.725189,95.8000,0,0,0,1
oc14_s20_d3_a6_dc0,oc14-s20-d3-a6-dc0,0.738340,95.6400,0,0,0,1
oc60_s20_d4_a5_dc0,oc60-s20-d4-a5-dc0,0.747135,96.0500,0,0,0,1
oc28_s20_d3_a6_dc0,oc28-s20-d3-a6-dc0,0.767112,95.4300,0,0,0,1


==> graphs/acc_vs_artix_mhz10_fps2_ks51_both.csv <==
id,name,util,acc,deltacomp,pareto,show_name,show_point
oc7_s40_d1_a4_dc1,oc7-s40-d1-a4-dc1,0.123506,91.2200,1,1,1,1
oc7_s20_d1_a4_dc1,oc7-s20-d1-a4-dc1,0.123859,91.6300,1,1,0,1
oc7_s10_d1_a4_dc1,oc7-s10-d1-a4-dc1,0.128316,90.5400,1,0,0,1
oc7_s40_d1_a5_dc1,oc7-s40-d1-a5-dc1,0.128666,90.7200,1,0,0,1
oc14_s40_d1_a4_dc1,oc14-s40-d1-a4-dc1,0.130028,93.1400,1,1,1,1
oc14_s20_d1_a4_dc1,oc14-s20-d1-a4-dc1,0.133282,93.0000,1,0,0,1
oc7_s10_d1_a5_dc1,oc7-s10-d1-a5-dc1,0.137290,90.6400,1,0,0,1
oc14_s40_d1_a5_dc1,oc14-s40-d1-a5-dc1,0.142128,93.8600,1,1,0,1
oc21_s10_d1_a4_dc1,oc21-s10-d1-a4-dc1,0.144838,92.5500,1,0,0,1
oc28_s10_d1_a4_dc1,oc28-s10-d1-a4-dc1,0.148476,93.0000,1,0,0,1
oc21_s10_d1_a5_dc1,oc21-s10-d1-a5-dc1,0.154133,92.9600,1,0,0,1
oc7_s20_d1_a5_dc1,oc7-s20-d1-a5-dc1,0.155365,91.5800,1,0,0,1
oc7_s40_d1_a4_dc0,oc7-s40-d1-a4-dc0,0.166823,91.2200,0,0,0,1
oc7_s20_d1_a4_dc0,oc7-s20-d1-a4-dc0,0.167032,91.6300,0,0,0,1
oc7_s10_d1_a4_dc0,oc7-s10-d1-a4-dc0,0.171328,90.5400,0,0,0,1
oc14_s40_d1_a4_dc0,oc14-s40-d1-a4-dc0,0.176439,93.1400,0,0,0,1
oc14_s20_d1_a4_dc0,oc14-s20-d1-a4-dc0,0.176599,93.0000,0,0,0,1
oc14_s40_d2_a4_dc1,oc14-s40-d2-a4-dc1,0.185014,94.1200,1,1,0,1
oc14_s20_d2_a4_dc1,oc14-s20-d2-a4-dc1,0.185287,94.5900,1,1,1,1
oc7_s20_d2_a5_dc1,oc7-s20-d2-a5-dc1,0.186392,94.2700,1,0,0,1
oc21_s10_d1_a4_dc0,oc21-s10-d1-a4-dc0,0.188364,92.5500,0,0,0,1
oc28_s10_d1_a4_dc0,oc28-s10-d1-a4-dc0,0.191745,93.0000,0,0,0,1
oc21_s20_d2_a5_dc1,oc21-s20-d2-a5-dc1,0.195271,94.9000,1,1,0,1
oc7_s5_d2_a4_dc1,oc7-s5-d2-a4-dc1,0.196369,91.3400,1,0,0,1
oc14_s10_d2_a4_dc1,oc14-s10-d2-a4-dc1,0.196941,94.0800,1,0,0,1
oc14_s20_d2_a5_dc1,oc14-s20-d2-a5-dc1,0.198011,94.9400,1,1,0,1
oc30_s20_d2_a4_dc1,oc30-s20-d2-a4-dc1,0.199710,95.0900,1,1,0,1
oc50_s20_d2_a4_dc1,oc50-s20-d2-a4-dc1,0.200848,95.9300,1,1,1,1
oc35_s20_d2_a4_dc1,oc35-s20-d2-a4-dc1,0.206793,94.8800,1,0,0,1
oc14_s20_d2_a6_dc1,oc14-s20-d2-a6-dc1,0.207514,95.0900,1,0,0,1
oc42_s20_d2_a4_dc1,oc42-s20-d2-a4-dc1,0.210142,95.2700,1,0,0,1
oc42_s10_d2_a4_dc1,oc42-s10-d2-a4-dc1,0.212872,95.1500,1,0,0,1
oc7_s20_d1_a5_dc0,oc7-s20-d1-a5-dc0,0.213041,91.5800,0,0,0,1
oc7_s40_d1_a5_dc0,oc7-s40-d1-a5-dc0,0.213137,90.7200,0,0,0,1
oc7_s10_d1_a5_dc0,oc7-s10-d1-a5-dc0,0.217707,90.6400,0,0,0,1
oc28_s20_d2_a6_dc1,oc28-s20-d2-a6-dc1,0.221809,95.5400,1,0,0,1
oc28_s20_d2_a5_dc1,oc28-s20-d2-a5-dc1,0.224806,95.0500,1,0,0,1
oc14_s40_d1_a5_dc0,oc14-s40-d1-a5-dc0,0.226150,93.8600,0,0,0,1
oc49_s5_d2_a4_dc1,oc49-s5-d2-a4-dc1,0.229306,93.7300,1,0,0,1
oc42_s5_d2_a4_dc1,oc42-s5-d2-a4-dc1,0.231213,93.6100,1,0,0,1
oc21_s10_d1_a5_dc0,oc21-s10-d1-a5-dc0,0.238091,92.9600,0,0,0,1
oc35_s20_d2_a6_dc1,oc35-s20-d2-a6-dc1,0.238860,95.5600,1,0,0,1
oc50_s20_d2_a5_dc1,oc50-s20-d2-a5-dc1,0.238946,95.4800,1,0,0,1
oc14_s20_d3_a4_dc1,oc14-s20-d3-a4-dc1,0.243349,95.1700,1,0,0,1
oc28_s10_d2_a5_dc1,oc28-s10-d2-a5-dc1,0.244040,95.1500,1,0,0,1
oc50_s20_d3_a4_dc1,oc50-s20-d3-a4-dc1,0.256074,95.7400,1,0,0,1
oc21_s10_d2_a5_dc1,oc21-s10-d2-a5-dc1,0.257215,94.9400,1,0,0,1
oc14_s40_d2_a4_dc0,oc14-s40-d2-a4-dc0,0.257514,94.1200,0,0,0,1
oc14_s20_d2_a4_dc0,oc14-s20-d2-a4-dc0,0.257691,94.5900,0,0,0,1
oc35_s20_d3_a4_dc1,oc35-s20-d3-a4-dc1,0.261843,95.5400,1,0,0,1
oc42_s20_d3_a4_dc1,oc42-s20-d3-a4-dc1,0.265112,95.6000,1,0,0,1
oc7_s5_d2_a4_dc0,oc7-s5-d2-a4-dc0,0.265856,91.3400,0,0,0,1
oc14_s10_d2_a4_dc0,oc14-s10-d2-a4-dc0,0.265883,94.0800,0,0,0,1
oc28_s10_d3_a4_dc1,oc28-s10-d3-a4-dc1,0.266464,95.4300,1,0,0,1
oc30_s20_d3_a4_dc1,oc30-s20-d3-a4-dc1,0.267244,95.4500,1,0,0,1
oc30_s20_d2_a4_dc0,oc30-s20-d2-a4-dc0,0.268957,95.0900,0,0,0,1
oc35_s20_d2_a4_dc0,oc35-s20-d2-a4-dc0,0.276072,94.8800,0,0,0,1
oc42_s20_d2_a4_dc0,oc42-s20-d2-a4-dc0,0.279774,95.2700,0,0,0,1
oc50_s20_d2_a4_dc0,oc50-s20-d2-a4-dc0,0.280110,95.9300,0,0,0,1
oc49_s5_d3_a4_dc1,oc49-s5-d3-a4-dc1,0.289774,94.7000,1,0,0,1
oc42_s10_d2_a4_dc0,oc42-s10-d2-a4-dc0,0.291911,95.1500,0,0,0,1
oc14_s20_d3_a3_dc1,oc14-s20-d3-a3-dc1,0.299865,94.3700,1,0,0,1
oc21_s20_d3_a3_dc1,oc21-s20-d3-a3-dc1,0.303118,94.9200,1,0,0,1
oc49_s5_d2_a4_dc0,oc49-s5-d2-a4-dc0,0.308697,93.7300,0,0,0,1
oc42_s5_d2_a4_dc0,oc42-s5-d2-a4-dc0,0.310507,93.6100,0,0,0,1
oc50_s20_d4_a4_dc1,oc50-s20-d4-a4-dc1,0.320627,95.7800,1,0,0,1
oc7_s20_d2_a5_dc0,oc7-s20-d2-a5-dc0,0.321569,94.2700,0,0,0,1
oc14_s20_d4_a5_dc1,oc14-s20-d4-a5-dc1,0.331083,95.1500,1,0,0,1
oc28_s20_d4_a5_dc1,oc28-s20-d4-a5-dc1,0.334432,95.3700,1,0,0,1
oc14_s20_d2_a5_dc0,oc14-s20-d2-a5-dc0,0.334453,94.9400,0,0,0,1
oc14_s20_d3_a4_dc0,oc14-s20-d3-a4-dc0,0.339006,95.1700,0,0,0,1
oc21_s20_d2_a5_dc0,oc21-s20-d2-a5-dc0,0.341857,94.9000,0,0,0,1
oc28_s20_d2_a5_dc0,oc28-s20-d2-a5-dc0,0.345303,95.0500,0,0,0,1
oc14_s20_d3_a3_dc0,oc14-s20-d3-a3-dc0,0.347829,94.3700,0,0,0,1
oc50_s20_d4_a5_dc1,oc50-s20-d4-a5-dc1,0.348665,95.8000,1,0,0,1
oc30_s20_d3_a4_dc0,oc30-s20-d3-a4-dc0,0.350337,95.4500,0,0,0,1
oc21_s20_d3_a3_dc0,oc21-s20-d3-a3-dc0,0.354833,94.9200,0,0,0,1
oc35_s20_d3_a4_dc0,oc35-s20-d3-a4-dc0,0.357548,95.5400,0,0,0,1
oc42_s20_d3_a4_dc0,oc42-s20-d3-a4-dc0,0.360865,95.6000,0,0,0,1
oc50_s20_d3_a4_dc0,oc50-s20-d3-a4-dc0,0.361442,95.7400,0,0,0,1
oc28_s10_d3_a4_dc0,oc28-s10-d3-a4-dc0,0.361784,95.4300,0,0,0,1
oc50_s20_d5_a4_dc1,oc50-s20-d5-a4-dc1,0.366157,95.8600,1,0,0,1
oc60_s20_d4_a5_dc1,oc60-s20-d4-a5-dc1,0.371405,96.0500,1,1,1,1
oc14_s20_d4_a3_dc1,oc14-s20-d4-a3-dc1,0.375442,94.1400,1,0,0,1
oc50_s20_d2_a5_dc0,oc50-s20-d2-a5-dc0,0.376286,95.4800,0,0,0,1
oc21_s20_d3_a5_dc1,oc21-s20-d3-a5-dc1,0.382030,95.5200,1,0,0,1
oc14_s20_d5_a5_dc1,oc14-s20-d5-a5-dc1,0.384131,95.5800,1,0,0,1
oc28_s10_d2_a5_dc0,oc28-s10-d2-a5-dc0,0.387117,95.1500,0,0,0,1
oc21_s10_d2_a5_dc0,oc21-s10-d2-a5-dc0,0.389795,94.9400,0,0,0,1
oc49_s5_d3_a4_dc0,oc49-s5-d3-a4-dc0,0.395255,94.7000,0,0,0,1
oc50_s20_d5_a5_dc1,oc50-s20-d5-a5-dc1,0.408604,95.9300,1,0,0,1
oc14_s20_d4_a3_dc0,oc14-s20-d4-a3-dc0,0.433647,94.1400,0,0,0,1
oc21_s20_d5_a2_dc1,oc21-s20-d5-a2-dc1,0.442044,93.6100,1,0,0,1
oc50_s20_d4_a4_dc0,oc50-s20-d4-a4-dc0,0.442710,95.7800,0,0,0,1
oc14_s20_d3_a6_dc1,oc14-s20-d3-a6-dc1,0.444110,95.6400,1,0,0,1
oc28_s10_d3_a7_dc1,oc28-s10-d3-a7-dc1,0.448280,95.8400,1,0,0,1
oc14_s20_d5_a3_dc1,oc14-s20-d5-a3-dc1,0.450249,94.9000,1,0,0,1
oc21_s20_d5_a3_dc1,oc21-s20-d5-a3-dc1,0.454400,94.8800,1,0,0,1
oc28_s20_d3_a6_dc1,oc28-s20-d3-a6-dc1,0.456952,95.4300,1,0,0,1
oc14_s20_d2_a6_dc0,oc14-s20-d2-a6-dc0,0.474870,95.0900,0,0,0,1
oc21_s20_d5_a2_dc0,oc21-s20-d5-a2-dc0,0.479208,93.6100,0,0,0,1
oc28_s20_d2_a6_dc0,oc28-s20-d2-a6-dc0,0.492562,95.5400,0,0,0,1
oc35_s20_d2_a6_dc0,oc35-s20-d2-a6-dc0,0.510014,95.5600,0,0,0,1
oc21_s20_d6_a2_dc1,oc21-s20-d6-a2-dc1,0.516531,92.9600,1,0,0,1
oc14_s20_d5_a3_dc0,oc14-s20-d5-a3-dc0,0.521291,94.9000,0,0,0,1
oc50_s20_d5_a4_dc0,oc50-s20-d5-a4-dc0,0.523962,95.8600,0,0,0,1
oc21_s20_d5_a3_dc0,oc21-s20-d5-a3-dc0,0.531179,94.8800,0,0,0,1
oc21_s20_d3_a5_dc0,oc21-s20-d3-a5-dc0,0.556581,95.5200,0,0,0,1
oc21_s20_d6_a2_dc0,oc21-s20-d6-a2-dc0,0.556996,92.9600,0,0,0,1
oc14_s20_d4_a5_dc0,oc14-s20-d4-a5-dc0,0.572653,95.1500,0,0,0,1
oc28_s20_d4_a5_dc0,oc28-s20-d4-a5-dc0,0.583262,95.3700,0,0,0,1
oc28_s20_d6_a5_dc1,oc28-s20-d6-a5-dc1,0.597160,95.7400,1,0,0,1
oc50_s20_d4_a5_dc0,oc50-s20-d4-a5-dc0,0.604081,95.8000,0,0,0,1
oc60_s20_d4_a5_dc0,oc60-s20-d4-a5-dc0,0.613841,96.0500,0,0,0,1
oc14_s20_d5_a5_dc0,oc14-s20-d5-a5-dc0,0.684804,95.5800,0,0,0,1
oc14_s20_d3_a6_dc0,oc14-s20-d3-a6-dc0,0.738340,95.6400,0,0,0,1
oc28_s20_d3_a6_dc0,oc28-s20-d3-a6-dc0,0.767112,95.4300,0,0,0,1
oc50_s20_d5_a5_dc0,oc50-s20-d5-a5-dc0,0.847201,95.9300,0,0,0,1
oc28_s20_d6_a5_dc0,oc28-s20-d6-a5-dc0,0.944852,95.7400,0,0,0,1
oc28_s10_d3_a7_dc0,oc28-s10-d3-a7-dc0,1.126469,95.8400,0,0,0,1


==> graphs/acc_vs_artix_mhz5_fps10_ks51_both.csv <==
id,name,util,acc,deltacomp,pareto,show_name,show_point
oc7_s40_d1_a4_dc1,oc7-s40-d1-a4-dc1,0.139425,91.2200,1,1,1,1
oc14_s40_d1_a4_dc1,oc14-s40-d1-a4-dc1,0.151911,93.1400,1,1,1,1
oc7_s40_d1_a5_dc1,oc7-s40-d1-a5-dc1,0.169640,90.7200,1,0,0,1
oc7_s40_d1_a4_dc0,oc7-s40-d1-a4-dc0,0.178673,91.2200,0,0,0,1
oc14_s40_d1_a4_dc0,oc14-s40-d1-a4-dc0,0.188193,93.1400,0,0,0,1
oc14_s40_d1_a5_dc1,oc14-s40-d1-a5-dc1,0.188985,93.8600,1,1,1,1
oc7_s20_d1_a4_dc1,oc7-s20-d1-a4-dc1,0.193093,91.6300,1,0,1,1
oc14_s20_d1_a4_dc1,oc14-s20-d1-a4-dc1,0.197806,93.0000,1,0,0,1
oc14_s40_d2_a4_dc1,oc14-s40-d2-a4-dc1,0.223488,94.1200,1,1,1,1
oc7_s40_d1_a5_dc0,oc7-s40-d1-a5-dc0,0.225212,90.7200,0,0,0,1
oc7_s10_d1_a4_dc1,oc7-s10-d1-a4-dc1,0.226382,90.5400,1,0,0,1
oc7_s20_d1_a5_dc1,oc7-s20-d1-a5-dc1,0.229193,91.5800,1,0,0,1
oc14_s40_d1_a5_dc0,oc14-s40-d1-a5-dc0,0.238048,93.8600,0,0,0,1
oc14_s20_d3_a3_dc1,oc14-s20-d3-a3-dc1,0.277240,94.3700,1,1,1,1
oc7_s20_d1_a5_dc0,oc7-s20-d1-a5-dc0,0.279065,91.5800,0,0,0,1
oc14_s40_d2_a4_dc0,oc14-s40-d2-a4-dc0,0.281102,94.1200,0,0,0,1
oc21_s10_d1_a4_dc1,oc21-s10-d1-a4-dc1,0.283271,92.5500,1,0,0,1
oc21_s20_d3_a3_dc1,oc21-s20-d3-a3-dc1,0.285046,94.9200,1,1,0,1
oc28_s10_d1_a4_dc1,oc28-s10-d1-a4-dc1,0.301093,93.0000,1,0,0,1
oc7_s10_d1_a5_dc1,oc7-s10-d1-a5-dc1,0.302539,90.6400,1,0,0,1
oc14_s20_d4_a3_dc1,oc14-s20-d4-a3-dc1,0.336086,94.1400,1,0,0,1
oc7_s20_d2_a5_dc1,oc7-s20-d2-a5-dc1,0.345294,94.2700,1,0,0,1
oc30_s20_d2_a4_dc1,oc30-s20-d2-a4-dc1,0.348764,95.0900,1,1,0,1
oc14_s20_d2_a5_dc1,oc14-s20-d2-a5-dc1,0.350424,94.9400,1,0,0,1
oc21_s10_d1_a5_dc1,oc21-s10-d1-a5-dc1,0.355516,92.9600,1,0,0,1
oc42_s20_d2_a4_dc1,oc42-s20-d2-a4-dc1,0.363928,95.2700,1,1,0,1
oc21_s20_d5_a2_dc1,oc21-s20-d5-a2-dc1,0.376457,93.6100,1,0,0,1
oc50_s20_d2_a4_dc1,oc50-s20-d2-a4-dc1,0.377053,95.9300,1,1,1,1
oc30_s20_d2_a4_dc0,oc30-s20-d2-a4-dc0,0.380543,95.0900,0,0,0,1
oc35_s20_d2_a4_dc1,oc35-s20-d2-a4-dc1,0.383725,94.8800,1,0,0,1
oc14_s10_d2_a4_dc1,oc14-s10-d2-a4-dc1,0.384642,94.0800,1,0,0,1
oc21_s20_d2_a5_dc1,oc21-s20-d2-a5-dc1,0.384744,94.9000,1,0,0,1
oc28_s20_d2_a5_dc1,oc28-s20-d2-a5-dc1,0.390477,95.0500,1,0,0,1
oc14_s20_d5_a3_dc1,oc14-s20-d5-a3-dc1,0.401631,94.9000,1,0,0,1
oc14_s20_d2_a6_dc1,oc14-s20-d2-a6-dc1,0.401642,95.0900,1,0,0,1
oc14_s20_d3_a4_dc1,oc14-s20-d3-a4-dc1,0.405134,95.1700,1,0,0,1
oc50_s20_d2_a4_dc0,oc50-s20-d2-a4-dc0,0.411268,95.9300,0,0,0,1
oc21_s20_d5_a3_dc1,oc21-s20-d5-a3-dc1,0.411585,94.8800,1,0,0,1
oc28_s20_d2_a6_dc1,oc28-s20-d2-a6-dc1,0.434532,95.5400,1,0,0,1
oc7_s20_d2_a5_dc0,oc7-s20-d2-a5-dc0,0.439701,94.2700,0,0,0,1
oc21_s20_d6_a2_dc1,oc21-s20-d6-a2-dc1,0.439822,92.9600,1,0,0,1
oc50_s20_d2_a5_dc1,oc50-s20-d2-a5-dc1,0.447815,95.4800,1,0,0,1
oc14_s20_d2_a5_dc0,oc14-s20-d2-a5-dc0,0.456241,94.9400,0,0,0,1
oc30_s20_d3_a4_dc1,oc30-s20-d3-a4-dc1,0.459760,95.4500,1,0,0,1
oc42_s20_d3_a4_dc1,oc42-s20-d3-a4-dc1,0.466638,95.6000,1,0,0,1
oc42_s10_d2_a4_dc1,oc42-s10-d2-a4-dc1,0.472879,95.1500,1,0,0,1
oc50_s20_d3_a4_dc1,oc50-s20-d3-a4-dc1,0.479427,95.7400,1,0,0,1
oc28_s20_d2_a5_dc0,oc28-s20-d2-a5-dc0,0.485429,95.0500,0,0,0,1
oc35_s20_d2_a6_dc1,oc35-s20-d2-a6-dc1,0.487685,95.5600,1,0,0,1
oc35_s20_d3_a4_dc1,oc35-s20-d3-a4-dc1,0.488615,95.5400,1,0,0,1
oc21_s20_d2_a5_dc0,oc21-s20-d2-a5-dc0,0.491138,94.9000,0,0,0,1
oc30_s20_d3_a4_dc0,oc30-s20-d3-a4-dc0,0.495689,95.4500,0,0,0,1
oc21_s20_d3_a5_dc1,oc21-s20-d3-a5-dc1,0.505828,95.5200,1,0,0,1
oc50_s20_d3_a4_dc0,oc50-s20-d3-a4-dc0,0.525132,95.7400,0,0,0,1
oc14_s20_d3_a6_dc1,oc14-s20-d3-a6-dc1,0.536733,95.6400,1,0,0,1
oc50_s20_d2_a5_dc0,oc50-s20-d2-a5-dc0,0.540139,95.4800,0,0,0,1
oc21_s10_d2_a5_dc1,oc21-s10-d2-a5-dc1,0.547333,94.9400,1,0,0,1
oc28_s20_d3_a6_dc1,oc28-s20-d3-a6-dc1,0.558437,95.4300,1,0,0,1
oc28_s10_d3_a4_dc1,oc28-s10-d3-a4-dc1,0.567495,95.4300,1,0,0,1
oc28_s10_d2_a5_dc1,oc28-s10-d2-a5-dc1,0.571556,95.1500,1,0,0,1
oc50_s20_d4_a4_dc1,oc50-s20-d4-a4-dc1,0.582714,95.7800,1,0,0,1
oc14_s20_d4_a5_dc1,oc14-s20-d4-a5-dc1,0.589628,95.1500,1,0,0,1
oc28_s20_d4_a5_dc1,oc28-s20-d4-a5-dc1,0.611396,95.3700,1,0,0,1
oc49_s10_d3_a6_dc1,oc49-s10-d3-a6-dc1,0.631786,95.6000,1,0,0,1
oc50_s20_d4_a4_dc0,oc50-s20-d4-a4-dc0,0.640246,95.7800,0,0,0,1
oc28_s10_d3_a4_dc0,oc28-s10-d3-a4-dc0,0.645171,95.4300,0,0,0,1
oc50_s20_d5_a4_dc1,oc50-s20-d5-a4-dc1,0.650479,95.8600,1,0,0,1
oc28_s10_d2_a5_dc0,oc28-s10-d2-a5-dc0,0.653624,95.1500,0,0,0,1
oc50_s20_d4_a5_dc1,oc50-s20-d4-a5-dc1,0.682933,95.8000,1,0,0,1
oc28_s10_d3_a7_dc1,oc28-s10-d3-a7-dc1,0.683182,95.8400,1,0,0,1
oc14_s20_d5_a5_dc1,oc14-s20-d5-a5-dc1,0.691056,95.5800,1,0,0,1
oc60_s20_d4_a5_dc1,oc60-s20-d4-a5-dc1,0.694395,96.0500,1,1,0,1
oc50_s20_d5_a4_dc0,oc50-s20-d5-a4-dc0,0.745511,95.8600,0,0,0,1
oc14_s20_d4_a5_dc0,oc14-s20-d4-a5-dc0,0.777785,95.1500,0,0,0,1
oc50_s20_d5_a5_dc1,oc50-s20-d5-a5-dc1,0.797390,95.9300,1,0,0,1
oc28_s20_d4_a5_dc0,oc28-s20-d4-a5-dc0,0.806620,95.3700,0,0,0,1
oc28_s20_d6_a5_dc1,oc28-s20-d6-a5-dc1,0.822297,95.7400,1,0,0,1
oc50_s20_d4_a5_dc0,oc50-s20-d4-a5-dc0,0.861603,95.8000,0,0,0,1
oc60_s20_d4_a5_dc0,oc60-s20-d4-a5-dc0,0.872488,96.0500,0,0,0,1
oc14_s20_d5_a5_dc0,oc14-s20-d5-a5-dc0,0.928380,95.5800,0,0,0,1
oc50_s20_d5_a5_dc0,oc50-s20-d5-a5-dc0,1.012325,95.9300,0,0,0,1
oc28_s20_d6_a5_dc0,oc28-s20-d6-a5-dc0,1.105037,95.7400,0,0,0,1


==> graphs/acc_vs_artix_mhz5_fps2_ks51_both.csv <==
id,name,util,acc,deltacomp,pareto,show_name,show_point
oc7_s40_d1_a4_dc1,oc7-s40-d1-a4-dc1,0.123490,91.2200,1,1,1,1
oc7_s20_d1_a4_dc1,oc7-s20-d1-a4-dc1,0.127642,91.6300,1,1,1,1
oc7_s40_d1_a5_dc1,oc7-s40-d1-a5-dc1,0.128538,90.7200,1,0,0,1
oc7_s10_d1_a4_dc1,oc7-s10-d1-a4-dc1,0.129694,90.5400,1,0,0,1
oc14_s40_d1_a4_dc1,oc14-s40-d1-a4-dc1,0.129932,93.1400,1,1,1,1
oc14_s20_d1_a4_dc1,oc14-s20-d1-a4-dc1,0.137050,93.0000,1,0,0,1
oc14_s40_d1_a5_dc1,oc14-s40-d1-a5-dc1,0.142080,93.8600,1,1,1,1
oc21_s10_d1_a4_dc1,oc21-s10-d1-a4-dc1,0.147482,92.5500,1,0,0,1
oc28_s10_d1_a4_dc1,oc28-s10-d1-a4-dc1,0.154006,93.0000,1,0,0,1
oc7_s20_d1_a5_dc1,oc7-s20-d1-a5-dc1,0.159341,91.5800,1,0,0,1
oc7_s40_d1_a4_dc0,oc7-s40-d1-a4-dc0,0.178673,91.2200,0,0,0,1
oc7_s20_d1_a4_dc0,oc7-s20-d1-a4-dc0,0.180901,91.6300,0,0,0,1
oc14_s40_d2_a4_dc1,oc14-s40-d2-a4-dc1,0.184966,94.1200,1,1,1,1
oc14_s40_d1_a4_dc0,oc14-s40-d1-a4-dc0,0.188193,93.1400,0,0,0,1
oc14_s20_d2_a4_dc1,oc14-s20-d2-a4-dc1,0.192870,94.5900,1,1,0,1
oc7_s20_d2_a5_dc1,oc7-s20-d2-a5-dc1,0.194233,94.2700,1,0,0,1
oc14_s20_d1_a4_dc0,oc14-s20-d1-a4-dc0,0.196528,93.0000,0,0,0,1
oc7_s10_d1_a5_dc1,oc7-s10-d1-a5-dc1,0.197837,90.6400,1,0,0,1
oc14_s10_d2_a4_dc1,oc14-s10-d2-a4-dc1,0.199793,94.0800,1,0,0,1
oc7_s10_d1_a4_dc0,oc7-s10-d1-a4-dc0,0.201498,90.5400,0,0,0,1
oc21_s20_d2_a5_dc1,oc21-s20-d2-a5-dc1,0.203191,94.9000,1,1,0,1
oc14_s20_d2_a5_dc1,oc14-s20-d2-a5-dc1,0.205675,94.9400,1,1,0,1
oc30_s20_d2_a4_dc1,oc30-s20-d2-a4-dc1,0.207293,95.0900,1,1,0,1
oc50_s20_d2_a4_dc1,oc50-s20-d2-a4-dc1,0.212472,95.9300,1,1,1,1
oc35_s20_d2_a4_dc1,oc35-s20-d2-a4-dc1,0.214297,94.8800,1,0,0,1
oc14_s20_d2_a6_dc1,oc14-s20-d2-a6-dc1,0.214713,95.0900,1,0,0,1
oc7_s20_d1_a5_dc0,oc7-s20-d1-a5-dc0,0.216857,91.5800,0,0,0,1
oc42_s20_d2_a4_dc1,oc42-s20-d2-a4-dc1,0.221798,95.2700,1,0,0,1
oc42_s10_d2_a4_dc1,oc42-s10-d2-a4-dc1,0.224525,95.1500,1,0,0,1
oc7_s40_d1_a5_dc0,oc7-s40-d1-a5-dc0,0.225212,90.7200,0,0,0,1
oc28_s20_d2_a5_dc1,oc28-s20-d2-a5-dc1,0.232694,95.0500,1,0,0,1
oc14_s40_d1_a5_dc0,oc14-s40-d1-a5-dc0,0.238048,93.8600,0,0,0,1
oc14_s20_d3_a3_dc1,oc14-s20-d3-a3-dc1,0.238246,94.3700,1,0,0,1
oc28_s10_d1_a4_dc0,oc28-s10-d1-a4-dc0,0.239852,93.0000,0,0,0,1
oc21_s10_d1_a5_dc1,oc21-s10-d1-a5-dc1,0.240214,92.9600,1,0,0,1
oc21_s20_d3_a3_dc1,oc21-s20-d3-a3-dc1,0.241547,94.9200,1,0,0,1
oc21_s10_d1_a4_dc0,oc21-s10-d1-a4-dc0,0.242769,92.5500,0,0,0,1
oc14_s20_d3_a4_dc1,oc14-s20-d3-a4-dc1,0.254909,95.1700,1,0,0,1
oc7_s10_d1_a5_dc0,oc7-s10-d1-a5-dc0,0.265593,90.6400,0,0,0,1
oc50_s20_d3_a4_dc1,oc50-s20-d3-a4-dc1,0.271610,95.7400,1,0,0,1
oc35_s20_d3_a4_dc1,oc35-s20-d3-a4-dc1,0.273371,95.5400,1,0,0,1
oc28_s10_d3_a4_dc1,oc28-s10-d3-a4-dc1,0.274927,95.4300,1,0,0,1
oc30_s20_d2_a4_dc0,oc30-s20-d2-a4-dc0,0.276588,95.0900,0,0,0,1
oc50_s20_d2_a5_dc1,oc50-s20-d2-a5-dc1,0.277618,95.4800,1,0,0,1
oc30_s20_d3_a4_dc1,oc30-s20-d3-a4-dc1,0.278627,95.4500,1,0,0,1
oc42_s20_d3_a4_dc1,oc42-s20-d3-a4-dc1,0.280472,95.6000,1,0,0,1
oc14_s40_d2_a4_dc0,oc14-s40-d2-a4-dc0,0.281102,94.1200,0,0,0,1
oc14_s20_d3_a3_dc0,oc14-s20-d3-a3-dc0,0.284801,94.3700,0,0,0,1
oc28_s20_d2_a6_dc1,oc28-s20-d2-a6-dc1,0.290226,95.5400,1,0,0,1
oc14_s20_d2_a4_dc0,oc14-s20-d2-a4-dc0,0.291457,94.5900,0,0,0,1
oc50_s20_d2_a4_dc0,oc50-s20-d2-a4-dc0,0.291766,95.9300,0,0,0,1
oc14_s20_d4_a3_dc1,oc14-s20-d4-a3-dc1,0.292910,94.1400,1,0,0,1
oc21_s20_d3_a3_dc0,oc21-s20-d3-a3-dc0,0.301839,94.9200,0,0,0,1
oc21_s10_d1_a5_dc0,oc21-s10-d1-a5-dc0,0.310198,92.9600,0,0,0,1
oc14_s10_d2_a4_dc0,oc14-s10-d2-a4-dc0,0.320595,94.0800,0,0,0,1
oc35_s20_d2_a6_dc1,oc35-s20-d2-a6-dc1,0.325167,95.5600,1,0,0,1
oc21_s20_d3_a5_dc1,oc21-s20-d3-a5-dc1,0.326968,95.5200,1,0,0,1
oc7_s20_d2_a5_dc0,oc7-s20-d2-a5-dc0,0.329329,94.2700,0,0,0,1
oc42_s20_d2_a4_dc0,oc42-s20-d2-a4-dc0,0.330869,95.2700,0,0,0,1
oc28_s10_d2_a5_dc1,oc28-s10-d2-a5-dc1,0.333100,95.1500,1,0,0,1
oc35_s20_d2_a4_dc0,oc35-s20-d2-a4-dc0,0.334671,94.8800,0,0,0,1
oc21_s20_d5_a2_dc1,oc21-s20-d5-a2-dc1,0.337028,93.6100,1,0,0,1
oc50_s20_d4_a4_dc1,oc50-s20-d4-a4-dc1,0.340043,95.7800,1,0,0,1
oc14_s20_d2_a5_dc0,oc14-s20-d2-a5-dc0,0.342325,94.9400,0,0,0,1
oc21_s10_d2_a5_dc1,oc21-s10-d2-a5-dc1,0.343517,94.9400,1,0,0,1
oc14_s20_d5_a3_dc1,oc14-s20-d5-a3-dc1,0.347381,94.9000,1,0,0,1
oc14_s20_d3_a6_dc1,oc14-s20-d3-a6-dc1,0.349158,95.6400,1,0,0,1
oc14_s20_d4_a3_dc0,oc14-s20-d4-a3-dc0,0.349480,94.1400,0,0,0,1
oc21_s20_d2_a5_dc0,oc21-s20-d2-a5-dc0,0.349633,94.9000,0,0,0,1
oc21_s20_d5_a3_dc1,oc21-s20-d5-a3-dc1,0.351419,94.8800,1,0,0,1
oc28_s20_d2_a5_dc0,oc28-s20-d2-a5-dc0,0.353143,95.0500,0,0,0,1
oc28_s10_d2_a5_dc0,oc28-s10-d2-a5-dc0,0.360452,95.1500,0,0,0,1
oc28_s20_d3_a6_dc1,oc28-s20-d3-a6-dc1,0.360572,95.4300,1,0,0,1
oc42_s10_d2_a4_dc0,oc42-s10-d2-a4-dc0,0.361560,95.1500,0,0,0,1
oc30_s20_d3_a4_dc0,oc30-s20-d3-a4-dc0,0.361736,95.4500,0,0,0,1
oc7_s5_d2_a4_dc1,oc7-s5-d2-a4-dc1,0.368300,91.3400,1,0,0,1
oc28_s10_d3_a4_dc0,oc28-s10-d3-a4-dc0,0.370231,95.4300,0,0,0,1
oc50_s20_d3_a4_dc0,oc50-s20-d3-a4-dc0,0.376898,95.7400,0,0,0,1
oc14_s20_d4_a5_dc1,oc14-s20-d4-a5-dc1,0.377179,95.1500,1,0,0,1
oc21_s20_d5_a2_dc0,oc21-s20-d5-a2-dc0,0.380397,93.6100,0,0,0,1
oc14_s20_d3_a4_dc0,oc14-s20-d3-a4-dc0,0.386786,95.1700,0,0,0,1
oc28_s20_d4_a5_dc1,oc28-s20-d4-a5-dc1,0.387824,95.3700,1,0,0,1
oc50_s20_d5_a4_dc1,oc50-s20-d5-a4-dc1,0.389453,95.8600,1,0,0,1
oc21_s20_d6_a2_dc1,oc21-s20-d6-a2-dc1,0.390153,92.9600,1,0,0,1
oc7_s5_d2_a4_dc0,oc7-s5-d2-a4-dc0,0.405447,91.3400,0,0,0,1
oc50_s20_d4_a5_dc1,oc50-s20-d4-a5-dc1,0.407571,95.8000,1,0,0,1
oc50_s20_d2_a5_dc0,oc50-s20-d2-a5-dc0,0.413835,95.4800,0,0,0,1
oc14_s20_d5_a3_dc0,oc14-s20-d5-a3-dc0,0.419881,94.9000,0,0,0,1
oc42_s20_d3_a4_dc0,oc42-s20-d3-a4-dc0,0.425637,95.6000,0,0,0,1
oc35_s20_d3_a4_dc0,oc35-s20-d3-a4-dc0,0.430128,95.5400,0,0,0,1
oc14_s20_d5_a5_dc1,oc14-s20-d5-a5-dc1,0.436049,95.5800,1,0,0,1
oc60_s20_d4_a5_dc1,oc60-s20-d4-a5-dc1,0.437555,96.0500,1,1,0,1
oc21_s20_d6_a2_dc0,oc21-s20-d6-a2-dc0,0.439596,92.9600,0,0,0,1
oc21_s20_d5_a3_dc0,oc21-s20-d5-a3-dc0,0.440077,94.8800,0,0,0,1
oc42_s5_d2_a4_dc1,oc42-s5-d2-a4-dc1,0.453075,93.6100,1,0,0,1
oc21_s10_d2_a5_dc0,oc21-s10-d2-a5-dc0,0.461161,94.9400,0,0,0,1
oc50_s20_d4_a4_dc0,oc50-s20-d4-a4-dc0,0.461966,95.7800,0,0,0,1
oc50_s20_d5_a5_dc1,oc50-s20-d5-a5-dc1,0.475142,95.9300,1,0,0,1
oc49_s5_d2_a4_dc1,oc49-s5-d2-a4-dc1,0.495787,93.7300,1,0,0,1
oc42_s5_d2_a4_dc0,oc42-s5-d2-a4-dc0,0.500543,93.6100,0,0,0,1
oc14_s20_d2_a6_dc0,oc14-s20-d2-a6-dc0,0.508860,95.0900,0,0,0,1
oc21_s20_d3_a5_dc0,oc21-s20-d3-a5-dc0,0.511295,95.5200,0,0,0,1
oc28_s20_d6_a5_dc1,oc28-s20-d6-a5-dc1,0.517005,95.7400,1,0,0,1
oc28_s20_d2_a6_dc0,oc28-s20-d2-a6-dc0,0.534120,95.5400,0,0,0,1
oc49_s5_d2_a4_dc0,oc49-s5-d2-a4-dc0,0.536717,93.7300,0,0,0,1
oc50_s20_d5_a4_dc0,oc50-s20-d5-a4-dc0,0.547066,95.8600,0,0,0,1
oc35_s20_d2_a6_dc0,oc35-s20-d2-a6-dc0,0.569014,95.5600,0,0,0,1
oc14_s20_d4_a5_dc0,oc14-s20-d4-a5-dc0,0.613237,95.1500,0,0,0,1
oc49_s5_d3_a4_dc1,oc49-s5-d3-a4-dc1,0.630447,94.7000,1,0,0,1
oc28_s20_d4_a5_dc0,oc28-s20-d4-a5-dc0,0.631254,95.3700,0,0,0,1
oc49_s10_d3_a6_dc1,oc49-s10-d3-a6-dc1,0.631786,95.6000,1,0,0,1
oc50_s20_d4_a5_dc0,oc50-s20-d4-a5-dc0,0.658885,95.8000,0,0,0,1
oc60_s20_d4_a5_dc0,oc60-s20-d4-a5-dc0,0.671449,96.0500,0,0,0,1
oc28_s10_d3_a7_dc1,oc28-s10-d3-a7-dc1,0.683182,95.8400,1,0,0,1
oc49_s5_d3_a4_dc0,oc49-s5-d3-a4-dc0,0.683732,94.7000,0,0,0,1
oc14_s20_d3_a6_dc0,oc14-s20-d3-a6-dc0,0.685856,95.6400,0,0,0,1
oc28_s20_d3_a6_dc0,oc28-s20-d3-a6-dc0,0.711213,95.4300,0,0,0,1
oc14_s20_d5_a5_dc0,oc14-s20-d5-a5-dc0,0.734847,95.5800,0,0,0,1
oc50_s20_d5_a5_dc0,oc50-s20-d5-a5-dc0,0.780848,95.9300,0,0,0,1
oc28_s20_d6_a5_dc0,oc28-s20-d6-a5-dc0,0.872277,95.7400,0,0,0,1
oc49_s10_d3_a6_dc0,oc49-s10-d3-a6-dc0,0.915328,95.6000,0,0,0,1
oc28_s10_d3_a7_dc0,oc28-s10-d3-a7-dc0,1.090264,95.8400,0,0,0,1

